Poisson approximation of fixed-degree nodes in weighted random connection models

We present a process-level Poisson-approximation result for the degree-k vertices in a high-density weighted random connection model with preferential-attachment kernel in the unit volume. Our main focus lies on the impact of the left tails of the weight distribution for which we establish general criteria based on their small-weight quantiles. To illustrate that our conditions are broadly applicable, we verify them for weight distributions with polynomial and stretched exponential left tails. The proofs rest on truncation arguments and a recently established quantitative Poisson approximation result for functionals of Poisson point processes.

==> intensity_typical_mark.csv <==
intensity,typical_mark
100000.0,0.019832703886746694
99082.28099003788,0.0014961276904102594
98172.9840618884,0.0024301852041548875
97272.03192450537,0.022091483968939115
96379.34799615796,0.009232177295800583
95494.85639791968,0.00407003545127365
94618.48194721993,0.018181898009684398
93750.15015145291,0.011567027074204145
92889.78720164498,0.01261312107161544
92037.3199661823,0.011645887191469886
91192.67598459298,0.0014730663532197294
90355.7834613892,0.0009710729168168065
89526.57125996382,0.012203444464622031
88704.96889654403,0.006650187663652405
87890.90653419963,0.006362248211478504
87084.31497690723,0.01650099551311374
86285.12566366886,0.01314387722625841
85493.27066268367,0.009891578563202257
84708.68266557402,0.0008330321101715336
83931.29498166373,0.005540072766677344
83161.04153230961,0.005296339373566799
82397.8568452851,0.010890361553641838
81641.67604921455,0.005865125363336556
80892.43486805938,0.0040539802519087235
80150.06961565412,0.0093034479171768
79414.5171902934,0.01144418378715529
78685.71506936844,0.0052756863832704734
77963.60130405221,0.0102369933952472
77248.114514034,0.012364028460492383
76539.19388230155,0.013342146104999342
75836.7791499719,0.012432207590925849
75140.81061116961,0.0048070625245281605
74451.22910795128,0.0108988815015658
73767.97602527731,0.016789557109245117
73090.99328602919,0.014571617052776558
72420.22334607315,0.005004802295417707
71755.6091893692,0.0037904187377451656
71097.09432312423,0.004640566318093639
70444.62277299036,0.0009101041286401403
69798.13907830666,0.010038673917319987
69157.58828738524,0.003822473952937023
68522.91595284057,0.02573441682186506
67894.06812696099,0.007902951060830849
67270.99135712336,0.022594031673846632
66653.6326812492,0.014658692469528185
66041.93962330306,0.011063229870405167
65435.860188832296,0.014231532342668803
64835.34286054714,0.007119818470361955
64240.33659394191,0.0056607495389909114
63650.79081295578,0.007994392289109862
63066.65540567406,0.001815223352763086
62487.880720068875,0.002549876557410393
61914.41755977835,0.008604945818645815
61346.21717992506,0.009380940942256838
60783.23128297236,0.004698616259009824
60225.41201461928,0.012780331381179016
59672.711959733104,0.003066593193122802
59125.08413831869,0.006078105224290506
58582.48200152536,0.00595167160397174
58044.85942768984,0.005757840725525333
57512.170718416135,0.008574960451870233
56984.370594691354,0.0018053461904379445
56461.41419303661,0.0022024188099291197
55943.257061693774,0.001987208387924881
55429.855156846745,0.004606556542024371
54921.16483887789,0.00667881671412616
54417.14286865888,0.010706782272845723
53917.746403874946,0.010939804416701967
53422.93299538352,0.007503917284587661
52932.66058360566,0.0013605916312237334
52446.88749495119,0.004247110594254571
51965.57243827657,0.015554569564594093
51488.674501374866,0.012405050503935674
51016.153147498335,0.009188643970173303
50547.968211912455,0.020828522939227614
50084.07989848212,0.005844170461669461
49624.44877628914,0.005166612115566163
49169.03577628021,0.002711077577435624
48717.80218794631,0.004722839924136171
48270.70965603188,0.01091329244724387
47827.72017727486,0.008939528825993776
47388.79609717651,0.0039949784505317635
46953.90010680054,0.01609892741345429
46522.99523960189,0.007153180471768422
46096.044868284385,0.019311862616328047
45673.01270168747,0.008128031637116796
45253.86278170167,0.0010972652630603982
44838.559480211814,0.0019348051458881403
44427.06749606883,0.009776651928906232
44019.35185208879,0.002529928573963561
43615.377892080054,0.009103888112160187
43215.11127789762,0.0024443688405046955
42818.517986524064,0.003238477016570399
42425.56430717777,0.018676807050611706
42036.21683844718,0.011201147672192619
41650.44248545185,0.009639029482826621
41268.20845702952,0.011207162610450438
40889.48226294856,0.009742280255937277
40514.23171114647,0.023547916093820183
40142.42490499326,0.006203579898335156
39774.03024058037,0.006911780982089507
39409.016404034475,0.006862030899508508
39047.35236885556,0.0038392183205578703
38689.00739327975,0.00905219569416186
38333.95101766605,0.0017643138998355823
37982.15306190736,0.005125644377393767
37633.58362286532,0.01731654245129517
37288.2130718283,0.008918300821371598
36946.01205199303,0.00558902582803445
36606.951475969065,0.012080934348457764
36271.00252330648,0.0023308202301045404
35938.13663804626,0.00654351765466728
35608.32552629274,0.0100573647295524
35281.54115380883,0.02882782902735658
34957.755743632784,0.0065786752797310595
34636.94177371734,0.008364856849897755
34319.07197459042,0.0050185864602144215
34004.11932703703,0.016801735065643256
33692.05705980267,0.018908952363552615
33382.85864731765,0.014102442099742868
33076.49780744242,0.006693003981358508
32772.94849923382,0.0054480364028952595
32472.184920731255,0.006765913500945929
32174.181506763718,0.007937431116200126
31878.91292677649,0.009853520312570885
31586.35408267819,0.03597715447661461
31296.480106707502,0.009855160234625375
31009.266359319234,0.005523623210617745
30724.688427090034,0.03975341915236616
30442.72212064306,0.005784276470493092
30163.343472591972,0.020076103431569875
29886.528735503827,0.017800117487029893
29612.254379880313,0.011401303383582114
29340.49709215787,0.002940461647955633
29071.233772725813,0.01481417272396479
28804.441533962978,0.011655194749205745
28540.09769829237,0.001955806621549024
28278.179796253382,0.003335921032667436
28018.665564591953,0.03251105819109984
27761.53294436804,0.008743603100566957
27506.760079080675,0.011347743674479225
27254.325312810277,0.002706743362558052
27004.2071883777,0.006871047652437328
26756.384445520453,0.013526450481594565
26510.836019085415,0.007896782178784542
26267.54103723838,0.012545799188454344
26026.478819690044,0.011637860728105296
25787.628875937982,0.007264911006108612
25550.970903525067,0.012785554113030792
25316.48478631358,0.012903692783712383
25084.15059277541,0.011814592996795627
24853.948574297985,0.030530873003178263
24625.85916350544,0.016760750701044158
24399.862972595503,0.024426800773847474
24175.940791691333,0.005340207430181567
23954.073587208793,0.016947430865777043
23734.242500238663,0.023179790369333913
23516.428844943464,0.00985157057786235
23300.61410696925,0.03283033678992706
23086.77994187172,0.010068772292539168
22874.90817355704,0.009613802756892397
22664.980792736926,0.007150373821477387
22456.979955397717,0.00761349757206955
22250.887981283693,0.0125480782722219
22046.68735239412,0.01197894862974731
21844.360711494282,0.011358461177637042
21643.890860640204,0.00899209711697488
21445.260759716653,0.005679019372861969
21248.45352498883,0.0066977941800858325
21053.45242766708,0.028205695614232487
20860.24089248505,0.021100660974028636
20668.80249629082,0.005607550423489282
20479.120966650833,0.026230899169296315
20291.18018046678,0.0075216441402646775
20104.96416260501,0.0025208847368213784
19920.457084538713,0.007693276329427535
19737.643263002552,0.013931322807719347
19556.50715865947,0.022090763285704904
19377.033374779887,0.0037518105346893227
19199.206655932867,0.0037218107193350363
19023.011886689455,0.0027640565423965057
18848.434090337953,0.0309843210031028
18675.458427610738,0.014951544403926294
18504.07019542302,0.011009075122889157
18334.254825622927,0.013034020792931034
18165.997883753287,0.02858974981960221
17999.285067824767,0.03476134820742795
17834.102207100063,0.004380886110324773
17670.435260889466,0.005131225069438854
17508.270317357266,0.0070226253646469925
17347.593592339323,0.011511065192475706
17188.391428171453,0.009930258859995267
17030.650292528426,0.02573148344726104
16874.35677727376,0.011792315649120838
16719.497597319918,0.00627423153122214
16566.059589499153,0.02379361823452663
16414.029711444666,0.013086857575398049
16263.395040481906,0.011758283973395392
16114.1427725302,0.007877301638524962
15966.260221014252,0.018277342721340652
15819.734815786016,0.03750609472929241
15674.55410205595,0.034807413218526505
15530.705739334584,0.028610163769535513
15388.177500383463,0.02318135017633397
15246.95727017573,0.00587963100072875
15107.033044866555,0.01076892917543259
14968.392930772556,0.020917449612413527
14831.025143361028,0.018305933623105217
14694.918006248172,0.026852322865231048
14560.059950206485,0.01998799783417401
14426.439512181587,0.022141632522595992
14294.04533431761,0.015491270088029422
14162.866162991973,0.02825232867035365
14032.890847858731,0.010817000759133494
13904.108340900695,0.027815249168845167
13776.507695490549,0.008879247573372762
13650.078065460137,0.03421450156349565
13524.80870417874,0.04164600340027722
13400.688963639506,0.0451723246209152
13277.708293554291,0.00665180800438751
13155.856240457051,0.017693421919798995
13035.122446815089,0.003984567681152319
12915.496650148827,0.01744517847111103
12796.968682159415,0.01441291443282954
12679.528467864338,0.004946779178576856
12563.166024741215,0.0016903746501550512
12447.871461879062,0.024254894780778816
12333.634979137747,0.024003222324865358
12220.446866314887,0.006800724805092682
12108.297502320394,0.027738386670167047
11997.177354358855,0.018809669906067993
11887.076977119033,0.007414918351099065
11777.987011971181,0.011910761861277964
11669.898186171475,0.010199560266951926
11562.801312073752,0.014920838104498653
11456.687286348726,0.02179351486172994
11351.54708920999,0.010970350705109173
11247.371783647508,0.008616950043456813
11144.152514667881,0.026010346796395314
11041.880508541602,0.01998398711210772
10940.547072057436,0.015075849772252148
10840.14359178331,0.00959970238540073
10740.661533334323,0.01798239644889515
10642.092440647246,0.019597922983826656
10544.427935261683,0.012582791304899055
10447.659715608052,0.009503869909247032
10351.779556301763,0.008117105612551249
10256.779307444207,0.008629422058134299
10162.650893929951,0.0019532042910376255
10069.38631476027,0.021786605753826103
9976.977642363201,0.02900005260964824
9885.417021919573,0.026363471000210414
9794.696670695395,0.015468260685537753
9704.808877380307,0.016106265702279743
9615.746001432095,0.00861338332954978
9527.50047242729,0.020841540296357257
9440.064789417602,0.02146872421904159
9353.431520292386,0.012918388931638576
9267.593301146884,0.017772655250266688
9182.542835656282,0.02739266093961184
9098.272894455558,0.024558678783303454
9014.776314524917,0.0492706362540971
8932.045998580968,0.019701668799643
8850.074914473438,0.005050175439956662
8768.856094587425,0.023194344361479532
8688.382635251184,0.02207432003255079
8608.647696149244,0.013359576577791668
8529.644499741025,0.0014907363506797258
8451.366330684714,0.007269077179312541
8373.806535266489,0.06769969903858297
8296.958520834907,0.031919392517240366
8220.815755240541,0.020639728571959275
8145.371766280746,0.010553532541966568
8070.620141149499,0.023995011992604242
7996.554525892347,0.014911013005567736
7923.168624866254,0.004133690278246904
7850.4562002045095,0.00559254492713341
7778.4110712864895,0.007351961623677894
7707.027114212296,0.01966325657021028
7636.298261282242,0.03648923865145712
7566.218500481054,0.04036634473989029
7496.781874966877,0.012882697132498412
7427.982482564918,0.03815940619472405
7359.814475265764,0.004503492964934847
7292.272058728313,0.02937364596149037
7225.349491787214,0.028034840845481232
7159.041085964888,0.006713984611052977
7093.341204987996,0.017575910353377674
7028.244264308345,0.028229928042896018
6963.744730628222,0.028705568263920234
6899.837121430018,0.036441069096971
6836.516004510238,0.06498910252235254
6773.775997517751,0.015482067077426078
6711.61176749628,0.03473693474437244
6650.018030431118,0.020932399096044774
6588.989550799949,0.009201351283975182
6528.521141127847,0.01493698636333365
6468.607661546327,0.017034248582749524
6409.24401935645,0.013343265565841056
6350.425168595962,0.01585166644471267
6292.146109610344,0.02497459276117495
6234.4018886278645,0.027699887946065253
6177.187597338495,0.0133625695119183
6120.498372476697,0.031315369751614024
6064.329395408062,0.012222280681187313
6008.675891719688,0.011468347980806228
5953.53313081437,0.007900508004504423
5898.896425508499,0.017294819594068908
5844.761131633632,0.030649982021099358
5791.122647641758,0.007330163994403214
5737.976414214133,0.03206683870791436
5685.317913873753,0.031410035744604346
5633.142670601357,0.03295126760355817
5581.446249454961,0.019160111943729286
5530.2242561929,0.043018867636827045
5479.472336900287,0.036143943178371066
5429.186177618943,0.03229247085164686
5379.361503980703,0.02541440120378631
5329.994080844088,0.04132310674897636
5281.079711934331,0.02611748970582966
5232.614239486662,0.022198701519419797
5184.593543892913,0.019444521550419647
5137.013543351344,0.027047239369416314
5089.87019351968,0.07981399238368476
5043.159487171359,0.012514381888884625
4996.877453854884,0.010941735676605656
4951.020159556351,0.060358388002972614
4905.583706365045,0.011282432137722764
4860.564232142134,0.015353118990244703
4815.95791019235,0.04232492601727663
4771.760948938745,0.020264842059576637
4727.96959160039,0.10739297437876803
4684.580115873045,0.04220999847142214
4641.588833612777,0.008083332043460765
4598.992090522438,0.0557308428007898
4556.786265841064,0.02327227620403836
4514.967772036102,0.05392339967112111
4473.533054498464,0.04194851357094509
4432.478591240396,0.013814372379029652
4391.800892596086,0.015509781538243356
4351.496500925049,0.03217422911446776
4311.561990318228,0.0336851183172634
4271.993966306776,0.012450616371813234
4232.789065573548,0.08536638405969334
4193.943955667186,0.024573207377862814
4155.455334718875,0.014150505732189126
4117.319931161679,0.011842866887564486
4079.534503452449,0.009210223399175866
4042.095839796306,0.0030889826706962525
4005.0007578736113,0.03862420215874112
3968.246104569482,0.022799089489249885
3931.82875570577,0.0402680383655507
3895.745615775501,0.04008945416901723
3859.9936176797673,0.07963675476319668
3824.569722466999,0.10650013538764105
3789.4709190746676,0.009084221604723284
3754.694224073337,0.0599228792817806
3720.236681413066,0.007603979063304521
3686.095362172158,0.0377634038384178
3652.2673643081753,0.11891332477914345
3618.7498124112803,0.028111607800562242
3585.5398574598166,0.018409071586384617
3552.634676578139,0.017757304727957307
3520.031472796679,0.020586780659758958
3487.727474814177,0.05139943898620686
3455.7199367621392,0.06371175383890763
3424.0061379714257,0.045893739642802855
3392.583382740992,0.019398576711334783
3361.449000108765,0.007838632863088712
3330.6003436245887,0.031131464503428255
3300.034791125285,0.06296582867575887
3269.749744511768,0.051982333320830645
3239.7426295281953,0.0005160616768658083
3210.0108955431715,0.10935883607300881
3180.5520153329194,0.0687917826983565
3151.363484866479,0.0022516847339691948
3122.442823092858,0.05182637673795091
3093.7875717301367,0.034187273633251164
3065.3952950565267,0.041085074861747777
3037.2635797033117,0.033096538163288315
3009.3900344497215,0.03771325600579335
2981.7722900196736,0.025728392405957982
2954.40799888038,0.021358063914083153
2927.294835042816,0.05789207051188806
2900.4304938639916,0.015112686883451928
2873.812691851066,0.010438788152033996
2847.4391664672476,0.09703610785096559
2821.3076759394708,0.03831174790049242
2795.4159990678563,0.05366742503275144
2769.761935036891,0.023027702424244283
2744.343303228365,0.013637198212632044
2719.157943036019,0.007619151993163185
2694.203713681882,0.06694444120277349
2669.4784940343206,0.04347975340554272
2644.9801824277197,0.009166980528022775
2620.7066964838523,0.05100787570077364
2596.6559729348696,0.07862333518026136
2572.825967447932,0.01646860851174479
2549.214654451423,0.07203825645143844
2525.8200269627846,0.03735631889350586
2502.6400964179193,0.084472754779963
2479.6728925021575,0.009487175885577305
2456.91646298279,0.02665687792239006
2434.36887354311,0.0013834989402634133
2412.028207618007,0.0367760523723616
2389.89256623105,0.07194853493429051
2367.960067833076,0.036085328363464335
2346.2288481422624,0.07451939955317823
2324.697059985648,0.028821451322218927
2303.3628731421313,0.13150792058565094
2282.2244741868985,0.06464234328230938
2261.2800663372773,0.04763726823330791
2240.527869300018,0.04109654514026369
2219.966119119955,0.056714247169011855
2199.5930680300744,0.0217976537655749
2179.4069843029556,0.10480421334638462
2159.406152103565,0.04585483717067349
2139.5888713434215,0.09251137029260394
2119.953457536071,0.028866353973181318
2100.498241653915,0.01090036208158465
2081.221569986339,0.06384471803084842
2062.1218039991422,0.037653074075504875
2043.1973201952705,0.032874482287148364
2024.446509976804,0.008934630760617129
2005.867779508234,0.08509031460938848
1987.4595495809838,0.015137984116299873
1969.2202554791716,0.03004535033095366
1951.1483468466163,0.016231466108743577
1933.242287555045,0.026011260338728123
1915.500555573528,0.022483408918908137
1897.9216428391014,0.03101128766498946
1880.5040551285815,0.10289878752467657
1863.2463119315598,0.03642566523532078
1846.1469463245476,0.05004561145047702
1829.2045048462937,0.11142201605861085
1812.4175473742375,0.038129368719897735
1795.784647002095,0.09523264841145418
1779.3043899185773,0.10807204517838777
1762.9753752872057,0.08425181837466207
1746.7962151272457,0.05756185573803727
1730.7655341957256,0.0063995635616504055
1714.881969870539,0.0420280206268487
1699.1441720346259,0.029233317324635605
1683.5508029612024,0.023539891248162668
1668.100537200059,0.04407936195582513
1652.7920614648956,0.0410188064955907
1637.6240745216871,0.07216173784340416
1622.595287078087,0.0052302755208345625
1607.7044216738236,0.021439514614428615
1592.9502125721228,0.04814889662709479
1578.331405652118,0.034556315219481694
1563.8467583022461,0.0705325571613733
1549.4950393146316,0.05802514924234418
1535.2750287804226,0.05267411059516486
1521.185517986105,0.10463007801155155
1507.2253093107556,0.04772640533669018
1493.393216124252,0.01768455334321397
1479.6880626863965,0.04237644219367235
1466.1086840469845,0.014142363846375568
1452.6539259467813,0.07910955517567743
1439.3226447194063,0.05508771346582106
1426.1137071941282,0.04323047384630745
1413.0259905995335,0.030364077341065443
1400.0583824680975,0.03055030478522303
1387.2097805416208,0.04650300705448571
1374.4790926775365,0.07706490192591124
1361.8652367560812,0.09126609428453095
1349.3671405883065,0.11372808996433971
1336.9837418249465,0.06147869151268966
1324.7139878661173,0.0400892608779769
1312.5568357718428,0.10110363813745869
1300.5112521734086,0.08816961008661271
1288.5762131855179,0.09191539309737713
1276.7507043192657,0.08437807042787446
1265.0337203959039,0.11859034324062202
1253.4242654613995,0.05076317377442682
1241.9213527017832,0.06480903401429633
1230.5240043592614,0.03615349702520289
1219.2312516491106,0.04441430506158161
1208.0421346773287,0.05352632254036983
1196.9557023590428,0.027551126959267935
1185.9710123376692,0.03701950506696984
1175.0871309048075,0.07814322139596916
1164.3031329208768,0.052132839777548574
1153.6181017364786,0.01440828228442984
1143.0311291144787,0.013090222479291952
1132.5413151528114,0.047688093599236446
1122.1477682079803,0.059951684709897375
1111.849604819271,0.05004487364279318
1101.6459496336568,0.11486662476720212
1091.5359353313909,0.05885845428928286
1081.518702552288,0.0783229406517698
1071.593399822671,0.015447303960201485
1061.759183483,0.0365761886033839
1052.0152176161591,0.028959706297740678
1042.3606739764011,0.031983037242630276
1032.7947319189514,0.031220263433641465
1023.316578330245,0.04482589936115691
1013.9254075588153,0.03987348814480119
1004.6204213468133,0.04315835230239765
995.400828762152,0.0719355035289783
986.265846131282,0.04890599473908369
977.2146969725725,0.02428209612121443
968.2466119303124,0.2864114422779046
959.3608287093147,0.09045241741913113
950.5565920101191,0.04940548460312689
941.833153464795,0.05621307335094952
933.1897715733238,0.07307450528602374
924.6257116405733,0.06799274763823678
916.1402457138521,0.11168656360690715
907.7326525210224,0.05359883674945023
899.4022174092044,0.029172042422234822
891.1482322840201,0.032278430353802
882.9699955494083,0.11546580733106668
874.8668120479914,0.019082737914836886
866.8379930019773,0.05568551897778671
858.8828559546249,0.03870452519550828
851.0007247122246,0.051793526667348
843.1909292866251,0.022024483507626626
835.4528058382871,0.05023851218789548
827.7856966198472,0.015406987234409914
820.1889499202202,0.12289161704704267
812.6619200091945,0.05011176659606494
805.2039670825469,0.2320208424201478
797.8144572076628,0.11064580847549166
790.492762269642,0.09440543409048495
783.2382599179197,0.08975011612592437
776.0503335133571,0.09770381685396987
768.9283720758306,0.06393929358913898
761.8717702322999,0.07944467109664335
754.8799281653431,0.2079256315004538
747.9522515621821,0.08734587309097623
741.088151564157,0.020187005659775617
734.2870447166758,0.06997472293024763
727.5483529196233,0.11912657949771002
720.8715033782134,0.028120163799486595
714.2559285543126,0.09839704480693802
707.7010661181889,0.09779980999053987
701.2063589007176,0.005281247597531668
694.7712548460239,0.09382907457655341
688.3952069645496,0.1081449403386033
682.0776732865685,0.07768917865016434
675.818116816111,0.18458251112640106
669.6160054853215,0.01222182537986473
663.470812109235,0.05228932706796336
657.3820143409584,0.056695910152904545
651.3490946272802,0.10557043918486608
645.3715401646701,0.10336663330236366
639.4488428556937,0.03361108632877068
633.5804992658254,0.06936912505145508
627.76601058065,0.03803180436325724
622.0048825634711,0.004353672264323414
616.2966255132942,0.1958015787000554
610.6407542232037,0.09316997382562746
605.0367879391224,0.1404825088404451
599.4842503189408,0.06095048561516895
593.9826693920356,0.06613944997790709
588.531577519145,0.035299095978673554
583.1305113526219,0.0939249568038869
577.7790117970507,0.030285291568772035
572.4766239702178,0.041563393643403064
567.2228971644544,0.027109111284511756
562.0173848083189,0.06919336403705197
556.8596444286409,0.10060289767830569
551.7492376129128,0.046051162869166384
546.6857299720181,0.09799850832987912
541.6686911033152,0.12098267702420207
536.6976945540475,0.03889327381022777
531.7723177850967,0.08111396738930354
526.8921421350677,0.027008426660980255
522.0567527846976,0.10928208610945507
517.2657387216019,0.13429769644559608
512.5186927053333,0.02918080720491704
507.81521123276707,0.09038045938067622
503.1548945038057,0.18949403742402982
498.5373463873894,0.06692032695515486
493.9621743878321,0.09096227412120068
489.4289896114532,0.12432319413302237
484.9374067335233,0.07742100346296887
480.4870439655134,0.21495962953969092
476.0775230226368,0.038891719771532156
471.7084690917017,0.124476747693613
467.37951079924636,0.028603384241453107
463.09028017997366,0.01375394377291412
458.84041264547614,0.1389981264515279
454.6295469532399,0.005236973229001031
450.4573251759458,0.23546085287772617
446.3233926710397,0.08030831666005586
442.22739805058967,0.0723605440245804
438.16899315141944,0.013613602008593802
434.1478330055092,0.11983105361131088
430.1635758106795,0.07064211717284381
426.2158829015325,0.05222928236074716
422.30441872066723,0.16799894764420925
418.42885079015844,0.25334846059803834
414.58884968329113,0.08053427359901584
410.78408899656466,0.06551029236646509
407.01424532194386,0.057158391042729836
403.2789982193705,0.059330538016733915
399.57803018952694,0.05894095097812398
395.91102664684587,0.09073431555102114
392.277675892772,0.055732328520769175
388.6776690892668,0.10519651105299314
385.1107002325569,0.04366717412128681
381.57646612712483,0.03181495113093355
378.07466635993495,0.027532763811260023
374.60500327489933,0.3097966935462875
371.1671819475767,0.04004202630247435
367.7609101601031,0.12198762907460989
364.3858983763545,0.023792501367739423
361.0418597173337,0.02560561864454522
357.7285099367873,0.06720846036731809
354.44556739704353,0.10688482003415216
351.1927530450727,0.019929940902647554
347.9697903887691,0.05957607100680641
344.7764054734464,0.19178531662415474
341.6123268585528,0.04313025049063132
338.4772855945983,0.05749886433698684
335.37101520029285,0.03374339662839907
332.29325163989716,0.20834533013336196
329.24373330077685,0.07996221641072702
326.22220097116696,0.041388314455548324
323.22839781813803,0.1897500849393348
320.262069365765,0.0483636006337089
317.3229634734976,0.10040199507346484
314.41083031472647,0.06813284598325428
311.5254223555488,0.015453516827711655
308.6664943337274,0.10321941331245078
305.83380323784314,0.03007936370565531
303.0271082866396,0.1926231043334375
300.2461709085549,0.1272457655019028
297.49075472144403,0.026291552386007666
294.76062551248583,0.17297555952710145
292.0555512182745,0.18029711047781552
289.37530190509506,0.09746772566603099
286.71964974937697,0.21774252831020047
284.0883690183301,0.027081008268274677
281.4812360507581,0.15932349363011736
278.89802923804393,0.047338604410104554
276.33852900531696,0.1534113122441278
273.80251779278575,0.06438591226168909
271.28978003724643,0.045382972900005265
268.80010215376075,0.04721715797907024
266.3332725174981,0.3278424310794572
263.889081445751,0.1898256122424975
261.4673211801092,0.050389927738790107
259.0677858688006,0.2262416980658084
256.6902715491952,0.0554475186127551
254.33457613046482,0.2630810303693699
252.00049937640924,0.15486005768166092
249.6878428884327,0.05256310793133289
247.39641008868117,0.11368447390008775
245.126006203334,0.11759614987605463
242.87643824604504,0.12562473987884085
240.64751500154242,0.14032794363284531
238.43904700937205,0.050827645526391775
236.2508465477945,0.12133298083640898
234.08272761782942,0.14129124339942828
231.93450592744276,0.012552189746943804
229.8059988758851,0.13357188959070754
227.697025538168,0.41609016101482216
225.6074066496859,0.08857712199507389
223.53696459097964,0.14174898966868915
221.48552337263592,0.11068322913828967
219.45290862033136,0.23528543106906738
217.438947560008,0.00864309987351609
215.44346900318823,0.062449043115047745
213.46630333242453,0.08448759677461445
211.50728248687946,0.03750346566134122
209.5662399480433,0.1076199835392742
207.64301072557748,0.0448616063791343
205.73743134329115,0.10303155110420854
203.8493398252464,0.059771144954994096
201.97857568198782,0.18986267485753042
200.12497989690368,0.09198420827445174
198.28839491270713,0.11956047669401876
196.46866461804444,0.09792350827611673
194.66563433422633,0.2586093534953763
192.8791508020778,0.08989124819415119
191.1090621689138,0.05550012764278254
189.35521797562953,0.03957484025742269
187.61746914391196,0.24204624678055858
185.89566796356883,0.03834530631802603
184.18966807997109,0.19166562085472075
182.49932448161525,0.16813768646840904
180.82449348779517,0.08426188243367629
179.16503273638995,0.10870899068935778
177.5208011717636,0.20257392137627966
175.89165903277325,0.08426669644020537
174.27746784089192,0.0691826630666996
172.6780903884356,0.10855008571428593
171.09339072690133,0.10996915648179367
169.52323415541213,0.0829189008261264
167.9674872092653,0.1851053790974505
166.42601764859035,0.11036027250735407
164.8986944471065,0.2676606297171244
163.38538778098604,0.0707358277214198
161.88596901781992,0.15448384170359983
160.400310705682,0.062476410133871674
158.92828656229779,0.30883163596381336
157.46977146430865,0.14931839187302726
156.02464143663678,0.16303686704134712
154.59277364194784,0.04940624320368382
153.17404637020798,0.007902554333699945
151.76833902834053,0.2658414053782586
150.37553212997383,0.10493782352669583
148.99550728528536,0.17413107529555402
147.6281471909391,0.14499185779217993
146.273335620113,0.5932144057408804
144.93095741262167,0.22101998912058907
143.60089846512608,0.1253986235354718
142.2830457214352,0.34197858880616117
140.97728716289677,0.034336603283337666
139.68351179887398,0.1370274961711901
138.40160965731314,0.092901794941774
137.13147177539454,0.049458967237736136
135.8729901902709,0.28700085430666555
134.6260579298911,0.22795101468633075
133.39056900390588,0.0648651159301836
132.16641839466052,0.13517063724404935
130.95350204826676,0.10158940791181693
129.75171686575868,0.10900155000090257
128.56096069432965,0.18707575534036092
127.38113231864786,0.07403435839580814
126.21213145225474,0.027976612110943874
125.05385872903915,0.13063501150868007
123.90621569479157,0.22601170643984403
122.76910479883593,0.7127078901686267
121.64242938573679,0.11397068427883623
120.52609368708426,0.2749103149680817
119.42000281335325,0.06619799594627432
118.3240627458378,0.09105403849924083
117.23818032865985,0.039769598430568515
116.16226326085018,0.3182635170096143
115.09622008850323,0.2617733125234724
114.03996019700331,0.013914055748669461
112.99339380332216,0.10306701677035407
111.95643194838782,0.18680242941034048
110.92898648952227,0.09699278771107671
109.91097009294973,0.2641933496798282
108.90229622637304,0.26801552849604776
107.90287915161835,0.019364404459296176
106.9126339173476,0.31849750721145226
105.931476351837,0.054116188406830086
104.95932305582276,0.0229261771807842
103.99609139541202,0.41310354923747367
103.04169949505874,0.31258922095129404
102.09606623060465,0.1775748192739782
101.15911122238298,0.04899422610648279
100.23075482838654,0.13101260317368638
99.31091813749795,1.1411613337775603
98.39952296278231,0.4210775462788627
97.49649183484087,0.11021255498738498
96.60174799522646,0.24620781239408676
95.71521538991865,0.26141147605602216
94.83681866285923,0.2234644787229757
93.96648314954692,0.2295620587808117
93.10413487069076,0.031632462099534804
92.24970052592175,0.07083872733058787
91.40310748756232,0.0724011407992113
90.5642837944529,0.2423640297335047
89.73315814583519,0.05064706505450405
88.90965989529158,0.13142670346545907
88.0937190447399,0.0955720816553284
87.28526623848379,0.4928591712496722
86.48423275731722,0.11389100262521158
85.69055051268347,0.09406691165821549
84.90415204088747,0.23064187893534652
84.12497049736118,0.2354484372012545
83.35293965098195,0.03319380633965847
82.58799387844267,0.49851997657736197
81.8300681586739,0.23407134715334926
81.07909806731686,0.19294655476318204
80.33501977124735,0.14927192985633472
79.59777002314985,0.3990265155796668
78.86728615614152,0.09426504192870283
78.14350607844541,0.21094144392537173
77.4263682681127,0.23735022294070185
76.71581176779301,0.2265027923672577
76.0117761795533,0.3209484503036396
75.31420165974372,0.23784962963569017
74.62302891391107,0.2121374135630255
73.93819919175866,0.423031945573868
73.2596542821523,0.5254450903308927
72.58733650817253,0.35882091671581234
71.9211887222119,0.1571274183114947
71.26115430111746,0.12939422382729285
70.60717714137773,0.09346128405060812
69.95920165435375,0.38143516369678465
69.31717276155406,0.04205336748509854
68.68103588995304,0.26426314582555455
68.05073696735205,0.20476540215538286
67.42622241778342,0.05072667966984453
66.80743915695615,0.27293001883789825
66.19433458774395,0.4083243668503902
65.58685659571432,0.5183180196007694
64.98495354469888,0.14072770709305782
64.3885742724042,0.2460906427998756
63.79766808606283,0.19595065641226736
63.21218475812452,0.3779404902864654
62.632074521986894,0.031829137680751005
62.05728806776501,0.2511959426424955
61.487776538100235,0.08551152566118538
60.92349152400711,0.288464583240787
60.36438506075867,0.14056366981383708
59.810409623809406,0.22465852713612863
59.261518124755526,0.04238765492290015
58.71766390733255,0.4145818898835456
58.17880074344935,0.4979144681036272
57.64488282925876,0.2234520561358324
57.11586478126432,0.13784353472668864
56.591701632462424,0.08797541271315301
56.072348828520326,0.16569177296412124
55.557762223988775,0.0672753403827575
55.0478980785497,0.2870738126151405
54.54271305329833,0.2464725734830471
54.042164207059145,0.2839316094837575
53.54620899273608,0.1345888285130571
53.05480525369574,0.13333007813657202
52.567911220184214,0.5338392507172461
52.0854855057766,0.16320478670675104
51.60748710385907,0.2023032976495644
51.13387538414326,0.1880787799554496
50.66461008921269,0.6164281919672966
50.19965133110082,0.3401509309468293
49.738959587900624,0.1270599780810618
49.282495700405136,0.31587383964581117
48.8302208687788,0.024565994942180078
48.38209664925957,0.15801492360879446
47.938084950891096,0.16082462977463854
47.498148032284995,0.49065192353794723
47.06224849841282,0.2910983340823332
46.630349297427315,0.46478465154214205
46.20241371751313,0.18060585954295996
45.77840538376619,0.17251407939912192
45.35828825510187,0.2465271563854738
44.94202662119142,0.2863191127821466
44.52958509942655,0.20876593666277488
44.120928631911895,0.03659840495321147
43.716022482485045,0.09064420715843378
43.31483223376399,0.5362273674010791
42.91732378422157,0.2197872060340119
42.52346334528682,0.015716021328730064
42.13321743847289,0.5625530735257565
41.74655289253137,0.1601751617213518
41.36343684063274,0.20140019173201837
40.983836717572615,0.4049049505235202
40.60772025700365,0.08647483542937406
40.23505548869293,0.22193724387288288
39.86581073580441,0.0798302737709728
39.49995461220643,0.25089511186894553
39.137456019803835,0.233474692294028
38.778284145894574,0.07170016472815531
38.422408460550606,0.15077673016638993
38.06979871402286,0.2849302319449363
37.72042493416997,0.3996546924843439
37.37425742391064,0.451952710321481
37.03126675869927,0.2433260682214421
36.691423784024934,0.7924811241003755
36.354699612933196,0.22593461484454577
36.0210656235707,0.24379692643956227
35.6904934567523,0.33660984340311856
35.362955013550426,0.12392246005941603
35.03842245290674,0.15850610241906615
34.71686818926561,0.037052109022288206
34.39826489022924,0.2975786882223094
34.08258547423451,0.7586703958844101
33.76980310825091,0.23785940534833733
33.45989120549973,0.42064230304838834
33.15282342319425,0.4942868794864803
32.84857366030044,0.11694824311649663
32.54711605531848,0.5157734931144631
32.24842498408442,0.2888404963992633
31.95247505759212,0.15629557664998625
31.659241119835222,0.2917385062066287
31.368698245668767,0.09094126530924493
31.08082173869064,0.3149968317290157
30.795587129142266,0.3280526620162115
30.51297017182869,0.37501865972819254
30.23294684405778,0.8334013836879842
29.955493343598132,0.5936412460310772
29.68058608665602,0.041243921049024995
29.408201705870635,0.9606583289002567
29.13831704832787,0.24952436790932378
28.87090917359236,0.08955681423909415
28.60595535175742,0.10105912906743508
28.343433061513092,0.3134371562377789
28.083319988231725,0.1923491506656585
27.825594022071243,0.12115088782535642
27.57023325609584,0.06315400569615591
27.31721598441376,0.27607750247738766
27.06652070033241,0.22847326755141426
26.818126094530157,0.12218400053653249
26.572011053245053,0.5093359301906893
26.328154656480212,0.5519119638779761
26.08653617622548,0.40233225925903404
25.847135074695636,0.15986442752119145
25.60993100258459,0.6997330237957893
25.3749037973357,0.12243575173181316
25.142033481427966,0.09777514392758511
24.911300260677884,0.028475847038429387
24.682684522556922,0.1446078672994762
24.456166834524467,0.37206298690941514
24.231727942375993,0.5748092585474849
24.009348768606518,0.3224731598670276
23.789010410788933,0.22815022719250103
23.57069413996728,0.34608765843764877
23.354381399064795,0.7073567643741394
23.140053801306532,0.12296521342259635
22.92769312865649,0.08184185085783816
22.717281330269053,0.6806242977585562
22.508800520954615,0.5985542520396266
22.302232979659372,0.2941903777438623
22.09756114795902,0.35364454223035685
21.894767628566207,0.06041777758916047
21.693835183851842,0.19560260712710673
21.494746734379806,0.34400011480085474
21.297485357455198,0.24014763233785424
21.102034285685953,0.24381077947003227
20.9083769055575,0.1803794499732248
20.71649675602069,0.36508091826761097
20.52637752709252,0.522613535548259
20.33800305846981,0.19814094839992222
20.151357338155574,0.34532007466360354
19.966424501097933,0.38593860093369253
19.78318882784164,0.4196783687043815
19.601634743191855,0.6443818547739615
19.421746814890255,0.7351500961535553
19.24350975230331,0.1565558440023238
19.06690840512252,0.39478844312594524
18.891927762076662,0.2332673574741788
18.71855294965579,0.45468229795160103
18.546769230846984,0.9412905738333807
18.376562003881713,0.9659586088653856
18.207916800994624,0.5857180939145225
18.040819287193827,0.2588093606358733
17.875255259042355,0.6897485464486037
17.711210643450876,0.6380814840826824
17.54867149648151,0.20074497404320168
17.387624002162504,0.5826339952242185
17.22805447131394,0.42526800866581954
17.069949340384078,0.3877638364083269
16.91329517029648,0.14226913215513654
16.758078645307677,0.20781166477520435
16.604286571875296,0.5912420789787985
16.451905877536625,0.21710642457818025
16.30092360979741,0.1405713568951233
16.151326935030905,0.26977227299805756
16.003103137387008,0.16896754896528077
15.856239617711372,0.29960552345069247
15.710723892474505,0.36916762017760973
15.566543592710621,0.7729791225190048
15.423686462966282,0.5268070335124903
15.282140360258701,0.267510249142509
15.14189325304352,0.23867458848267795
15.002933220192181,0.0705763403874336
14.865248449978571,0.47394342702778447
14.728827239075025,0.4434732250779635
14.593657991557569,0.1727934165636679
14.459729217920195,0.10064116380316707
14.327029534098308,0.8857593133205354
14.195547660501015,0.2995360068211194
14.06527242105237,0.17767541502130757
13.936192742241428,0.9361430950807986
13.808297652180922,0.2567665736890145
13.681576279674719,0.5460173959062795
13.556017853293682,0.7559012670493489
13.43161170046016,0.5328495749582036
13.308347246540754,0.7493384824680394
13.186214013947485,0.16494270916273332
13.065201621247212,0.5407436557926246
12.945299782279154,0.4768695659718872
12.826498305280605,0.26661126483298025
12.708787092020588,0.39296401978720824
12.592156136941508,0.2984969858342928
12.476595526308698,0.29870058295736673
12.362095437367683,0.1061481895327973
12.248646137509313,0.6670418860539645
12.136237983442406,0.46077001373173937
12.024861420374123,0.32869491099758535
11.91450698119776,0.23095570448923605
11.80516528568805,0.10272355032064288
11.696827039703853,0.9512847891961818
11.589483034398107,0.13191623955781398
11.483124145435111,0.4734190386052841
11.377741332214915,0.43306268690856997
11.273325637104865,0.17621187035683972
11.169868184678231,0.5027829490233547
11.067360180959733,0.5130341590283088
10.965792912678099,1.0247288673677257
10.865157746525384,0.3454287286392073
10.765446128423154,0.3819505177557863
10.666649582795394,0.15290893645899123
10.56875971184804,0.19785885925125765
10.471768194855203,0.18515009387926892
10.375666787451859,0.6520755418590354
10.280447320933092,0.5769949442524636
10.186101701559757,0.1449404368128359
10.092621909870473,0.5275119496748735
10.0,0.6351705807758673


==> point_coordinates_marks.csv <==
coordinate,mark
0.25940076136618884,0.5651024206961989
0.36364971218216313,1.0826772820174153
-0.46627722854818454,1.0196293534182528
-0.4429686764989814,1.0103052072948147
0.21672846332892481,1.1079761144378006
0.2311812607910998,1.006783769270722
-0.4802650854334739,1.1411329019139773
0.3126591812327131,1.195792003034358
-0.08894300081520112,0.3589211904571043
-0.2633127049254811,0.43614404574902205
-0.1647843026366712,1.1108824714380217
0.09993128325606226,0.7204732907394322
-0.3564255415419718,0.3385340622201401
0.48758434993719,1.0481540555850493
0.07131237113951938,0.849704035254838
0.29523404629975636,0.9699101751768194
-0.4522463481385083,0.928819415424852
-0.46888968434416445,0.08591242262612585
0.1515930101564612,0.9922371572151333
-0.19624756038545066,1.0014378725048247
0.03776686355512271,0.2065597206885603
0.4441471241494671,0.9723850384842875
-0.06485903237411506,0.6912705608137756
0.14223809243260155,0.48061388077947553
-0.3641065509042305,0.7232321889416599
-0.3784246700211893,1.151607078400098
-0.26776214483360716,0.8820586214586298
-0.1891804582255524,0.3770902775033089
-0.4627768173264203,0.5597392801739868
0.22436008024476584,0.4145469659086396
-0.32428881773631657,1.0041857350928944
0.3450095857030162,0.9290558748441042
-0.17198100111260883,1.0288004038644345
0.46663523632015713,1.1994322874651762
0.12249063977546759,1.057972472653393
0.011188441075363431,1.0555814231159488
-0.17959743872386902,0.26305364596829295
-0.2798005708949204,1.4456416954656746
-0.48183860163527736,0.7685310510655734
0.19053393335299074,0.9812313607545998
0.06200014041017243,1.3369446448875517
-0.26788914409958575,0.29668900483434696
0.2467663458078263,1.0521758597150421
0.2917795786484264,1.2394779514573693
0.44527937658181393,1.000260978917877
-0.4301594564880288,1.0440455736303136
-0.2824533969671553,1.0309588417019833
-0.02959339036018338,0.5503112057496251
0.06180585047187448,1.0241420901250082
-0.4920238196437221,0.8950216087563134
-0.08372328847155441,0.7636690666171871
0.14618989581613617,0.28015550437453396
-0.00939783573143227,1.1141542161346738
0.21988537241570227,0.9484497427910843
-0.1631681495567575,0.9048837916773302
-0.0883193638551556,0.7477809484300824
0.10291369240210946,1.052306859435904
0.21122105578837114,0.17463783832381566
0.030495176182239625,1.3023080029307816
-0.02812871269524575,1.0020634762393565
0.0592238910151347,1.086955110232908
-0.15214744676022185,0.9064983350963367
-0.4556393438428902,0.9071301379155466
-0.2703173974739742,0.814321585692472
0.07761089711977143,0.7563909275276636
0.19797414403764957,1.1197826534679516
-0.46792845855382725,0.8233958220162697
0.4985863331139575,1.3131128732824686
-0.19933084649054977,0.5833810530892918
0.1982113676641969,0.8861757313719432
0.2772895869327584,1.1255867347059545
-0.2558753606782709,0.7518969560993994
-0.46502412060807474,0.8897544724562283
0.03270434888052254,0.43844402990134196
0.3295224451780734,0.15577171644836535
-0.31557674828863025,0.40248216720339086
0.22675936563555465,0.22755319911749847
0.09095077399220441,0.838838819554127
-0.110171317811952,1.0128847367145914
-0.19500038486479787,0.9323814141449491
0.10180373466961112,1.0551369685464431
0.08029536304225804,1.0508886492618723
0.026789055546380447,0.745368511410998
0.25263522363120483,0.9511024959409442
0.33698505728562,1.265343052068513
-0.3600755155936075,1.5373578049307859
-0.3995166323621624,0.17630356176805273
0.019939762708743092,0.7688765220275814
0.042169365578477946,0.50295085779516
-0.18738744921657202,0.8101869008412685
-0.2475666893891928,0.7898408575557552
0.18806461046499223,0.648803600048519
0.17790176469425634,0.746879026325877
-0.06129277523833354,1.3632643449724136
0.3948535587743721,1.0413350554882452
-0.4307143009351677,0.9910123924598946
-0.2380490615661046,1.0643739054298795
-0.28468155750483815,1.0074963040326756
0.2789467718010554,0.8705449184417631
0.011483357610054479,0.9988441262085858
0.4640011305151849,1.017829358531186
-0.17006248307765348,1.0580913900305107
0.3762077640322796,1.0746836359923715
-0.3699371961259297,0.7492496690154609
0.15414549111071563,0.38727620632463594
-0.06274838889171552,0.8803018957721676
0.15408563979981005,0.8983516829941554
-0.21425257268322973,0.9873873322767152
-0.16445037020547137,0.824010747620925
-0.48904470172661063,1.0360473691220498
-0.3886672382978362,1.0535973071987574
0.2504991189110417,1.0858303894427468
-0.2493224318991577,0.9924764984346711
-0.4935438394923132,1.095629761597352
0.2656278227149441,1.2817067848662822
0.48167637981689426,1.1012800278984913
0.23425167631963995,1.3790043190689116
0.49901502403558196,1.2547699388352145
-0.24577511626208182,1.053118426573624
0.4675011174480206,1.0280854460937097
0.10450490988221905,1.1021889572510384
0.12146022525125932,0.12449254215376798
-0.3210615281861079,1.029793290936248
-0.4661404681127741,1.149907568476031
0.367409431191991,0.6542180805524342
-0.3812478451103005,1.0113132491299168
0.3666406217165509,1.240322701160993
0.12478683561079551,1.0953583889996155
-0.3401678935937603,0.3471100166941297
0.0421807798867847,1.154270611453371
0.38338444047415643,0.8197977542035749
-0.2518667801184665,0.651913676891871
0.41825770566386056,0.52290360091684
-0.3772503125780323,0.8058018890250748
-0.17884278841017998,0.7537796094407827
-0.0020906938696496624,1.3364868608804288
0.170100964130934,0.7800699337142516
-0.40154576306819545,0.4378368139043909
0.3425547306509785,0.7093667215170779
-0.4533430169838356,0.747284932777855
-0.16829402041776498,1.010725094082494
0.09985688624469558,0.6698286405361871
0.1832197360451817,1.0200385196152544
0.3577891883306439,1.0614631270436279
0.3772698626584965,0.4126292857845582
0.31370155896990337,0.5948153524743873
0.49539501844417055,0.696013717823573
-0.4514878970711643,1.198043136946935
-0.3970115143094646,1.028832010153834
0.11050163872262131,1.0573206885772017
0.39588648116618097,1.0147858834757517
-0.17483404246835288,0.9441166495372433
-0.4480835233239221,0.6150113944369869
-0.14162569858927243,0.4879159322284589
-0.25849720866296144,0.3521424561877412
-0.18434976372239098,1.0924217987291578
-0.24914587089397822,1.3317790278430666
0.4311330637735812,1.05120763372637
-0.11492623453352824,0.8661774945495992
-0.030117079258042745,0.31024991405491636
-0.37187907211799054,0.85296896889069
-0.39701559631361083,0.7099926554337176
0.313281706611794,1.157065932337021
-0.30620826234840626,1.0118966789895332
-0.011463703525098734,1.2576949008401699
0.0911349336208489,0.9681683819828857
0.4573419754886686,0.7770094607603606
0.13849811401653833,0.9287460765276857
-0.3402301875663696,0.9108510486162611
0.16188636856280147,1.1209404720213068
-0.4073555529645052,0.20836809992991234
-0.0462677214557492,1.0856146629717975
-0.37050167660362354,1.0035073487221053
-0.12178813265106203,0.6528390670085882
0.1708645423207431,1.0119279876801976
0.23295200912646585,0.5232159250731814
-0.35780307218604324,0.8987839286101194
-0.4639202891336631,0.3272863128136025
-0.3338428478589608,1.0291501965600778
0.369986744419165,1.0631294776531048
-0.40638758649776363,0.6489371274433848
-0.009125881025810356,0.651477334917415
0.27269597225396935,1.0475311392438313
-0.45458750872366027,1.000465126899552
0.03313788704628107,0.5996651332657382
-0.054304924867875526,0.8683600479467432
-0.34984229373101183,1.2742500812841147
-0.37812804544829703,1.0065483358844234
0.11874440260562791,1.0347025069916913
-0.35315972592274647,1.0693968126770692
0.16574840405780122,1.0770996190839706
-0.010319896965374387,1.0267276444880793
-0.1860118473458201,0.9881406559025061
0.21291760902022894,0.9747562559704289
0.11159409608874726,0.8503584916561676
0.3419411711740964,1.0531319873696505
0.463097927073885,1.146828113174737
-0.20678333676364635,0.7066607414778309
0.36086442154995724,1.169797766915066
-0.022607724181072153,0.5570500802657009
-0.17201640066636648,0.8940211093941617
0.42222253850426794,1.0041653091153888
0.3747417214379445,1.0150458126610145
-0.11395795055270264,0.8328546799103592
-0.011806367927442829,1.0299183618774346
0.17476302660727616,0.6666091565624122
0.1378055363421402,0.3287126756646494
0.2788175196410603,0.9509507006462624
0.288816517089197,1.1433403257488604
0.10044132422270391,0.704770763315438
-0.3990980331864816,1.0001415460996743
-0.29898519119867817,1.0378058019009382
0.27718447766205645,1.4985984468332465
0.3229716631801852,1.1296959249972032
0.05642741567673637,0.9535804236933278
-0.40108630200564666,0.9157841249129647
-0.22729069742505004,1.0580161289008367
0.08222655337226181,0.8894421413537578
-0.022044092832106732,1.0114822975524014
-0.3258787421459114,0.9628021231859718
0.31413025399969974,0.9536664824002953
0.3243282116227181,1.108377611031172
0.30990491847913393,0.49748330311012395
-0.13107387058865116,0.18181192035998772
-0.009876141922462223,0.6874568707513283
-0.15791926263662315,0.6204264324458042
-0.3044813346729105,0.9223185334040942
-0.37235518218067887,0.7647348942286146
0.2034854324787002,0.4285469204481403
-0.3734209283914185,0.31945797672391046
0.008595835885385927,1.0167255942004059
-0.10000973934299662,1.0393962743642573
-0.10989039597982575,0.5855872318040155
-0.48284834146320854,0.00899482795159709
-0.12474555013427746,1.2013740121617102
-0.011967231589738558,1.0916634213021512
0.2267486350140221,1.0693841265552093
0.1418779478176464,1.1600284565372323
-0.3407281646631676,0.9400781816358674
0.4061564760182492,0.9187834008608511
-0.3657704664241743,0.6998419371146297
0.02250095330682078,0.22216887779312286
0.3339810869672385,1.568321372583763
-0.07573050538859982,1.0036619146979484
0.009346581130301734,0.2976291667914019
-0.43971594866441455,0.9395557631625178
0.33446579983023994,1.1289630046968553
-0.45018531485465596,0.9105478104729433
-0.026935114416422046,1.1144643719419227
0.16179357303038466,0.834277925601735
-0.13458090769407938,1.033444013909699
-0.10128459674066381,0.6424325409151901
-0.19794550818024614,1.1739967527403494
0.4492524005777113,1.140429111627087
0.2957622322440778,0.20796490641842408
-0.0832604315789115,1.1578137572540166
-0.002911329460652423,1.0883434095063225
-0.039055311966678885,0.3319577633821099
-0.06435646039133547,0.8393840938866421
0.3514991587703755,0.5917167970697804
-0.27793374710869556,1.0060619831491502
-0.1637197927817623,0.6553916624231567
0.3794546772685853,0.5043864766391803
-0.012958338130291125,1.0114952877563523
-0.22815288040425008,0.7888701347742939
0.19717084530821272,0.45286275390109165
-0.39476478555159755,0.2519203872886722
-0.16173768060366245,1.112411393995252
-0.4624547331628204,0.8169651878804366
0.035395218272821105,0.4220619276974022
-0.11204495892290212,1.115110772942058
0.3476527208339727,1.1842890013576877
-0.12481968780898867,0.6800669341270027
-0.05043467374934829,0.34546086885593225
0.179322776879573,1.0333857954145198
0.29123287923430885,1.0838329078894782
-0.17435343609935683,0.8627220145729306
-0.33060419019262466,1.0854409835175016
0.34649623928594475,1.0878303548537174
-0.20478684189990448,0.855441029884014
0.27163613002967524,0.7337156556692559
-0.15940273249635206,1.1280855839060129
0.44885680410988404,0.9231596712574212
0.3824196936584833,0.9550935739156489
-0.24505289290086107,0.5150891632381456
0.47922421267135973,1.023810950909687
0.055668922850305114,0.8899182974665863
0.34527727614426806,0.45621697677628376
0.3075604719753089,1.0702223790146814
0.3050437693359541,1.0148147563096543
-0.14485982436100187,1.2072876379494288
0.12565010738130422,0.7672112982352753
0.3610373008444725,0.5746714121640747
-0.245094199371654,0.6005736658539533
0.4011443489054922,1.0357787594271453
0.16206807301118564,1.0066518703494458
-0.4243332954159412,0.24253070225693063
0.47149776479459127,1.058647391175989
0.30936804304331633,1.1594236590086375
-0.4759167026371398,1.0521776684283313
0.3322282326199979,1.021090187250705
-0.04828667728442515,0.1574111826467063
0.18030349716893124,0.3184107099822495
-0.4872621762437451,0.8237212032211283
-0.03629193751211024,1.1178806659796137
0.3252431181400962,1.103332096952419
0.028652277125079006,1.0253327105336554
0.4904621387477809,0.7952136936611363
0.19684696682794045,0.8212239166226352
-0.3047506121615836,1.2030998630157104
-0.3893023592429258,0.4749811568667208
0.4351611910679506,1.1161997123318634
0.22662240460594874,0.9266516649743528
0.44053287868763946,0.2252123707556401
-0.32135359549494913,1.1956114794939854
0.1681192917566584,0.5163813370659283
0.17606334307360072,1.148090180427756
0.24130389759708548,0.7707635669671854
-0.3669588343016499,0.532650616444261
0.4736578252578103,0.33707549536043413
0.16085146562209385,0.5299255881847985
-0.2558711016258777,0.4153774788583462
-0.12087329832056926,1.0825762868308795
0.28784549500643974,1.1246494423828914
-0.1489437549630862,1.0085288314821494
-0.461521391617558,0.9004465006162385
0.4889989637557407,1.0054996202034203
-0.36903405172017967,0.66448690803611
-0.3817436365294099,0.8325370758749657
0.2873223107559991,1.2968905130664878
-0.3892377041988583,0.9942344032858639
0.06569398681084992,1.0793023181117698
-0.0700324430147381,1.116236139138433
0.0648730223298144,1.0199021406318445
-0.2190441111422552,1.0008012748965465
0.27325319896347267,0.55059525409189
0.2477493763088865,1.4316983574240854
-0.29228421005312477,0.835514977145965
0.07596619466449805,0.8629841714573129
0.15207006815335822,0.09593460475059531
-0.3381745690343003,1.0305700015224053
0.186517126942643,0.5245018900739229
-0.18509983724154233,0.8724858546653018
-0.03695157964075124,1.0455165590976712
0.05882466697801447,0.8004022110053113
-0.04607640437895666,0.7089532394426888
-0.13565225252231938,0.7697312271176404
-0.19117690513284313,0.49001019636973375
-0.08572510798233035,0.7833016988383645
0.29770306385522505,1.001619519844933
0.09443112409444487,1.0728545146252593
0.2165924176409325,0.7503754619392212
0.027360936909241573,0.8404907506913643
-0.06374288183868193,1.4646114126618022
-0.046251469365435116,0.7207185499199014
0.35459336345841475,1.1024683965092457
-0.4530371913097103,1.0271913642360602
-0.021151355451893505,0.7090668042269914
-0.20899005951698446,0.8942337807970391
-0.41766504156460027,1.1209340544809576
0.32296571945651575,0.9732276425947896
0.38313512814700723,1.1388342370017974
-0.22800643493374362,0.8328892190096499
0.20017350660843425,0.9990694169128513
0.13506106872784496,0.3941976096345754
0.2875274529345283,1.0302514231497124
-0.0741034792183568,1.015144266330599
0.004532196933404897,0.7251157287460094
0.44863441857102004,1.1595267894113774
0.0586268928132363,1.2057605382417427
-0.2481832098577672,0.3980356138848233
0.25781833408070254,1.0991558642231911
0.19610103404830803,0.9137939344780017
-0.2567796015614313,1.13455888305422
0.2888260407694029,1.5329616629031444
0.11056103628891545,1.0058402091664662
0.25385285707725147,1.0839288904804993
-0.45337686169780744,0.7183766301987584
-0.4882375002929157,0.29497078329553167
-0.46682599432222116,1.0735787661556022
-0.024315087605338404,1.1554776838380263
0.30818184680554284,0.9830033322916377
0.29479079384506934,0.9451946774173519
-0.047372279571810894,1.0356368128428748
0.43272791567576396,0.32674651916596464
0.19935687561803628,1.0373900526990811
-0.3100390965316915,0.66695945433095
-0.3701662545706169,0.3080460202224077
0.12485437658504828,0.7215019473612103
-0.3883367683178427,0.6933552555772378
-0.4721842904790463,1.0574653592010854
0.024881292111250453,1.0899242528629236
-0.31461281375523764,1.2109024679001184
-0.038417949264981655,0.7641892796421605
0.3366150185592527,1.0335824618265348
-0.4681079769118388,0.681393277952284
-0.015474685739712113,0.9633187969526295
0.29741485392263667,1.1764756026990173
-0.18261057509585576,0.8611924063409289
-0.4614877297629719,0.6769753245833675
0.15288132697519508,1.0636618004066747
-0.2400959100498351,1.0371169031412055
-0.0046318207911348885,1.1470024947526802
0.37390574439159185,0.8679032690507504
0.3232038650818788,0.6672501456146642
-0.45045842489668775,0.6072641953929041
0.030566352055015233,0.7608186254368112
0.07464254818825522,1.2390396008142537
0.05466465794202724,1.0587550275015363
-0.3385992398102403,1.0505058512750485
-0.38078092281041354,1.0320235707847174
0.12389564190552238,0.4635098685921401
0.4826824653007784,0.4663009530966045
0.057735297204125846,1.1890389899871068
-0.3371494778025521,0.8120598740571456
-0.4517078856456458,0.9984753692054936
-0.441111685649463,0.44718036340466233
0.26393363481404175,1.0243499182449871
-0.215363101956356,0.7918621308714543
0.16842890177212777,0.9397864334059773
-0.21075432779132608,0.7499127806050448
-0.413901843530014,0.9737518381657813
0.4198797878537769,0.5059743293838085
-0.24897088603918238,1.0222027353291743
0.38829165255972564,1.049994084413343
0.4086424081498131,0.983702683687677
0.1374705613753241,0.7757071623143791
-0.3707835838100879,0.43275868105297455
0.09622101597326527,0.966334989718473
0.126540104881934,1.0474819078673316
-0.22623908063097264,0.4527509724952803
-0.13223165744739918,1.0041578625959544
0.01458735348332696,0.664060026068862
0.40623091307304404,1.306155026384608
0.2549979784526303,1.0168380828600705
-0.4908210905966707,0.5992946956357343
0.37643880244681727,0.9837259070988744
0.4482667906733515,0.7827520931795858
0.019828731884507178,0.5962121879272086
-0.12135561246954041,1.0063453687254265
0.221460648065681,0.8413070355690984
0.36728901345647247,1.130212239443596
-0.06174997951476213,0.11389643367865203
0.4898863278182306,0.2799328220493191
0.4035418346315175,0.8540561218624674
0.1292450317202214,1.177550010112496
0.3971561614750767,1.004523986244385
-0.01451174821585155,0.3850118969310306
-0.23331061318409996,0.7888196012107578
-0.36844921105445316,1.007944284285176
-0.4887980037151197,1.0803409930012768
-0.08978109354160158,1.084373195002258
0.09856693483322654,0.7363741251594937
0.11314551410716356,0.8693368070560324
0.22304976822018463,0.9928810658653907
0.2253980767155076,1.228012489370831
-0.0787691766706623,1.059291273884768
-0.026671642087560676,0.8287149218987883
0.19179256944669076,1.5861005312735406
0.49859074547730664,0.854380793463699
0.46817577863518933,1.1037427081535556
0.42577400316435277,1.2616844061988672
0.486003997048692,0.6818104814727632
0.14176839404963926,0.7567786789391342
0.34722184598025363,1.1119731231651715
0.07254205352137622,0.2401345648060128
0.2799337205814578,0.36475189451382517
0.1843146368177665,0.7709912331570337
-0.031095893017380916,1.0127375158944918
-0.34937982397633416,0.7248087928365915
0.2464507019880452,1.0332787552881024
-0.36111693807768264,1.0092023488524435
-0.12145920178647374,1.24204935585878
0.17379211922610494,0.3444645611927692
0.17277979394551835,1.118489262235738
0.006753640073106082,1.1412690153515486
0.12556986946942295,1.0432624771704173
-0.20165848327389446,1.0497406645174574
-0.40891631338049905,0.872918031702427
0.052613035168414646,1.1068212070559251
-0.3463671203955314,1.002509266771733
0.08400312642966934,1.0708422853406871
0.4270263144106141,1.0019833044266193
-0.23690397220720683,0.7427663095367039
-0.4368758313748504,1.0027337793088984
0.28072550287935205,0.6978094357547406
0.03443676238658633,0.504439118575151
-0.21864062731950873,1.0106499847332029
-0.3056353426442643,1.1469903814367313
0.30406379961177765,1.4344806898312619
-0.38167389510125305,0.04555328914161585
0.20876519044572706,0.5410847008083244
0.24956244889742585,0.9341968707412737
0.2769358598286784,0.7590265740630677
-0.4929694571951093,1.252471858796737
0.367193408671737,0.8956695909695563
0.43154232433309625,0.6441946567994332
-0.2821836834736272,1.120822741812728
-0.0958443561552369,0.991354940205208
0.34379428704380965,1.1866563704608388
0.2843597750129174,0.6159634492069287
-0.41722436420099207,0.6597328509276521
0.11995029113818834,1.000258122409354
-0.3223062146406923,0.8658715304620812
0.08499586291008787,0.9614259670626757
-0.11043656888835762,1.027819031775052
-0.21682114587840073,1.0332937044110646
-0.08986705288835739,0.779469356334442
0.19404225106204698,1.072929399173396
-0.1283823616798041,1.0116342431352177
-0.24903837465252487,1.0896934858935445
0.19703081205394612,0.88875597294905
-0.17171603937925306,1.0501601692455946
0.151805650189197,0.6422744249022747
0.46467826979643145,1.0993755215634977
0.4634506993022799,1.0150752445796234
-0.42095036676186026,1.095141624966218
-0.47250524038375985,1.0624610705985555
-0.05432481834801306,1.050603634456266
-0.47434058441894866,0.7467199965018007
-0.3373277902641233,0.32328821235817307
-0.25705363923351543,0.7359814625281775
0.14236390652589093,0.6475643883378155
-0.0035488182733383056,0.4746663490495752
0.353174571504152,0.8242494788836291
0.27483834112940786,0.3234719851696474
0.468933864029235,0.9514826296334209
0.32129837937802175,0.45054325109620713
0.23391746277375225,0.3874825070243942
0.04464694634389488,1.07526098593641
-0.24187573769771464,0.4480350057044014
0.4487112483773086,1.0277935534920641
0.21939276395672958,1.5704569926412102
0.03442551807065941,0.939453648811958
0.4734426706488156,1.063106345349578
-0.3596911653699626,0.9350092455150153
-0.04943440411120792,0.7461121022558858
0.2219046190977071,0.6132762772796456
-0.07852777847787551,0.05523542342525663
-0.11556895845984239,1.2579304055116707
-0.4481514390457543,1.3810625950526891
-0.4602079361063077,0.19673291466996753
0.3949161003843009,1.0265806530959147
-0.46198143387943946,1.074179309765995
0.34886185789409696,0.522967261197384
-0.10239416815016722,0.32022061207671465
0.36122866179849344,0.5726618537233991
0.20426218161779874,1.0860874913023173
0.13395301767033796,0.33303648458959867
0.09544422366209426,1.0134784562074752
-0.04869007566354655,1.0300160658268975
-0.2816712631658067,1.072930052428793
-0.468591157248024,1.2058820535135262
0.06630458741207934,0.7787385595692712
-0.25132398898651065,1.008226815120054
-0.02071956941122388,0.6494753831858442
-0.04594499115071593,1.1738370714738933
-0.09258348168587927,0.7997029732703969
0.02098838673211112,0.9653140391347016
0.17474791761596598,0.3914362217246549
0.4930012065483522,1.0438688231039637
0.22584108926387636,0.7122019400665551
-0.4888940927305476,0.6157469695771883
-0.33315117535736316,1.1033182903909933
-0.493982302902063,0.34742426561747547
-0.4265373781912446,1.0132803060002382
-0.03239958449090663,1.1157448403840622
0.19751332625920848,0.9127855422199257
0.2105299702207104,0.7388784469348053
-0.45440980451312407,1.2672271782123923
-0.005721935984135729,1.0447924296332263
0.39888607536428156,1.027576420933757
-0.33304223952408096,1.2549242823234918
0.4396482890194793,1.1369865623496458
0.2579317055659476,0.8981154657346461
0.4072170361099511,1.1010838859081147
0.14021800198186263,0.5464096348568391
-0.2555132442812862,0.8335133176290138
0.3774218905769008,1.0229376233535032
0.10113269778317457,1.021982198343814
0.0143579857135957,1.0697788620495805
-0.359740331408127,1.024654729914173
0.2605590793739455,0.8292600792804778
0.23090653301151176,1.046416923890166
-0.36659636993974143,0.6838876775667008
-0.44713048734714034,1.1050067342722814
0.08508174495882526,1.0395299137379084
0.23111791266755988,1.0087779087132602
0.27574404771738825,1.1155037508568217
0.2906189718000528,1.0739716723435995
-0.34978168701108525,1.1868780886100414
-0.42444483981146275,0.7613767601289432
-0.4679979888681386,0.8651718173614862
-0.07342078384101003,0.8351561353539931
-0.29669988062203434,0.9619664717307552
0.1425798066498275,1.059277753367655
0.4319150094571217,1.0344275403776526
0.02841397658665723,0.5814594215674116
-0.18682149519157543,1.0359533695249081
-0.12217395407988552,0.7294502131283159
-0.3735847819361562,0.6863414074209196
-0.22784327835422447,0.5661481143807598
-0.26051265163375825,1.2705554981198182
-0.29689602027129613,1.0510554718500518
0.030012948614055013,0.48823860693305826
0.1856242529850135,1.0627157153560107
0.33236438081306274,1.1786297435870958
-0.3937030710867909,0.8845985437028142
0.43181507167594646,1.0361594667505187
0.4065092375090551,1.0300390139454871
0.47265340777977505,0.8041006158249465
0.023881490087352186,0.7683969123925616
-0.14813510441193956,1.0752149049851891
-0.16850224605872932,1.1312228727265687
-0.2311074709422105,0.8810440890427604
-0.2740772523030308,1.246658251935584
-0.23862675165847225,1.0570417102809464
-0.12257651464649044,1.0066320903213533
0.07599454561615326,0.07496552149722666
-0.3395373217933697,1.0363592098542695
0.40891054197404764,0.9190478216449618
0.11007138894435486,0.33126555356010834
0.1789216114349479,1.1681243793707572
-0.39333158917208266,0.7037252555291345
0.05821051010986267,0.36099400038092255
0.10043398353283173,0.6130163335208487
-0.11272274516055014,1.283978860582348
-0.28194076528445533,0.939599606220087
0.322515272940737,0.8730801864856602
0.24207078093286882,0.9666207394129416
-0.11309574977615311,0.866364553404696
-0.06938848194051739,1.1075024460102405
-0.30019410775764777,0.2842904200373922
0.050847650353820995,0.9269008978357702
0.4417689660387233,1.0153334088294883
0.31432378442575293,0.7517583153183086
-0.49231163721597015,1.0245247864851101
-0.24576107312997197,1.022115845916812
-0.3447002807248001,1.5491666545259126
-0.20417640188150799,1.0139579131716732
-0.2213755913411729,1.1332268115239612
0.4854626470802411,1.1325756910646108
0.014382294977458243,0.3061341032638525
0.16530990433331727,1.0323321381994435
-0.48909147714319257,1.0106611229762723
-0.1379679196122211,0.8159394691199325
0.4928757418294025,1.1015243504181882
0.3781145967557965,1.2094225777107965
-0.2612932225118323,1.093567482623762
0.48242606471347615,1.114865684676479
0.11800968860447758,1.028737844240074
-0.2544950806472789,1.0083094373927544
0.36693065070525144,0.6964124020669514
0.012723428787053681,0.5162420886640718
0.03175429452701117,0.3907101642477091
0.22527982965994686,1.025977747926439
-0.2960771546299765,1.127612736397609
-0.2533908912177205,1.1229409689641177
0.12472827938563436,1.059562704971369
0.3510986357770335,1.0623177281214307
-0.23827486650599405,1.1779686903649893
0.40527756329421527,1.049135370365994
0.04682660002156169,1.440767920263146
-0.027112258390301625,0.6419409262919454
0.08145336457141894,0.3734285856146773
-0.16383957778669023,1.020496040332074
-0.024488732785638456,1.0406853519411656
0.30960989622145696,1.0014108036630591
0.26800014167206876,1.0619267879940204
0.031601303852528684,0.6952967053632075
-0.16594814678781944,0.43121966662312594
-0.05005531465006763,1.1093273276718152
-0.10012460256464495,1.139003217543702
0.006153523909076197,0.7168679778236189
0.21650580292280253,0.6069719481066133
-0.014510382206763262,1.414542307375702
-0.11494382421652005,0.3254232272645652
-0.06814446016349551,1.0615431559796598
-0.2254111683003781,0.8286379553694069
0.40060506112667094,1.0108147195889094
0.45349318880989076,1.0268432230824873
0.07050704270327601,0.5985487854989067
-0.3468334985446334,0.42506689582596435
-0.04283387309650344,1.011356752269256
-0.44268835549296004,0.6625249027499998
0.04514103569383865,0.9385032456487082
0.28898887520501915,1.3148279346992326
0.3029643875428609,1.0501574082826861
-0.41461684514159847,1.0128952383873235
0.3628958710699439,0.2854710567503641
-0.25720487733655806,1.004933389696913
0.4990763288317631,1.0293654437480246
0.15095005569702846,0.7656099291102635
0.3765943581761859,0.4769189533815068
-0.3781062072698683,1.365334909623131
-0.2587661259445414,0.8736787083174268
0.4133790703487449,1.075160733597462
0.19447075603198738,1.120180105373983
-0.37826443927766273,0.7070245239432904
-0.36964980133798575,0.8164320672318578
0.00348051613614353,1.0033087199022062
-0.042513520440118135,1.4764583415598098
0.2876974510039869,0.4435008474531697
-0.4542954994478936,0.5679400587667076
0.2723651533888638,0.32903229128724937
-0.28056427359275593,1.0478973030852314
0.021109495396237077,0.4888449472759568
0.15517635851058043,1.1113665938384196
-0.37983533125854685,1.1217964148001853
-0.19740098983297938,0.9204297927745614
0.25964869325617523,1.1417950112872297
-0.3738283638342724,1.3964589370045637
-0.202040608670905,0.9900088452659397
0.4591490144345023,0.7394086301879728
0.46648170153936097,1.1334249496442117
0.4298536724154661,1.1600308602122618
-0.1288594252694274,0.9071670191782478
0.3533582863875391,0.423750960563919
0.3458420663248245,1.0803299112985472
0.28877365969504276,0.38089462361866055
-0.20883289708796127,1.054391920436835
0.25605750900666724,1.007641086648365
-0.3105780469636322,1.0697615752830345
0.4108236501753203,1.1795583306556428
0.10722758314953695,1.0130687812697738
0.4992960780286172,1.039884979655728
-0.29176815178546234,1.1041008772864755
-0.42711308100531475,1.0337019189327825
-0.03804435730614253,0.3149741364547472
-0.3817485644748986,0.9352860897213042
0.419213558974861,1.1188392516944863
-0.31040949551661046,1.082501205655867
0.1608571465654215,1.2018827801765681
-0.3383794755861408,0.7683839574056436
0.3283647577085873,1.0640002908466504
0.4054811520690812,0.7123847326013135
-0.16622134697327495,1.0674590586460875
-0.33047030465027605,0.8746991808846246
0.37760303077337265,0.5438320906400199
0.30714708272519753,0.7882904732128111
-0.48087211721795353,1.2808446697708065
-0.42432845977051936,0.377048853905186
-0.07602673035102314,0.7709082607748879
-0.09580636246102447,1.018530429607098
0.48370037452638404,1.1880406620600832
0.3132032677571833,0.9366388146848604
-0.4046895849442449,1.1931182858325875
-0.4894481791133408,0.6823026661645275
-0.16550278864014456,1.2824438235792897
0.3176453869264254,0.41641196046021284
0.23707581943739064,0.8412198019004629
0.3713508911433635,0.9839125108682422
-0.06114358239589801,1.0002335621981329
-0.29428919884628457,1.0650960410408397
-0.07305893169295141,0.5697042219765275
-0.263914529149756,1.389487543408049
0.21531697206021483,0.7416158643371438
0.2556385678220452,1.06568516570911
-0.09336541107069418,0.8363483301070879
0.33699375695552103,1.0419209393843463
0.33515189524957023,0.6681942346940601
-0.48382772484067227,0.9880597934363595
0.029876860695569052,0.9693302096222031
0.21433037154190726,0.6374805069437337
0.021876248451539015,1.052412381346028
-0.31237405786349015,1.2811576278889218
-0.45557005652846627,0.9791584286237786
-0.3198696260405798,1.172669342453597
-0.08148331783124452,0.9581851755393034
0.3370892094315726,0.9998857239955237
0.09105268435251002,0.830369905930473
0.27439967101744533,1.0271873490073942
0.4255936339973265,1.2768441308616891
-0.14585280916624976,0.8861803107569547
0.32768801381186297,0.7107743387676522
-0.3740192932360016,0.4498956013911407
-0.14343014806597376,0.8167256971733518
0.07664322853334327,1.033211125949023
0.0005244740306578066,0.5936511488171088
0.07412606041842207,0.5534338449081094
0.4999065886341949,1.0795943995325308
-0.0010535653836415415,0.680633246381379
0.3856656946687018,0.8129623356024478
-0.16781850981346713,1.031482619087566
0.18481243722263774,1.1198437218841155
0.37271377601365696,0.8953472446447596
0.2951176141497722,1.0091417354008458
0.31009175355692065,1.2100605026747935
-0.25394876916944287,1.0221195761301753
-0.1382315326346787,0.9526857572492443
-0.09732180772091958,1.052371500318693
-0.31118706137203556,0.757778569732862
-0.4767577747999102,0.9040176575269363
-0.29170978362726574,0.19734447020998166
-0.2963771313762479,1.1028224529839734
0.4041654892205431,1.055844642322092
-0.44677992197985594,1.0150356516038996
-0.040951312381713456,1.0111196018398916
0.39078673923191287,1.3051973221682327
0.04792559760271553,1.2137237666132399
-0.04616858562977144,1.1334665472131036
0.1926767255315872,1.1385414940249268
-0.28151973961620214,1.1804369919086746
0.452246635815331,1.1315844271444437
0.49221354324169575,1.079687295675739
-0.09215415421885798,0.8081081713453309
-0.4612895806462518,1.1035142684503467
0.29428262917588655,1.0790303852695706
-0.38757314497545103,1.0427929679991021
0.2830092864419611,1.010069559139576
-0.09567236020736214,0.9445330637517522
0.45517742522458715,1.144006640416213
-0.4567094611551824,0.5413157492324514
0.28441234712006735,1.0416558923768235
-0.4721062867252275,0.3981034502338031
0.25470751431422056,0.958690713255045
-0.0364713778846969,0.49917845884747997
0.26450006996228026,1.0852143411325248
0.13464594909922556,0.88649615481471
0.33440090274075174,0.5536094020515175
-0.12202062308331618,1.0198169654624496
-0.08311285320461637,1.0325985174476016
-0.10596209524894007,1.1149582200904702
-0.02252625822949461,1.0216339176112426
-0.4467252535700912,0.9883041958695089
0.06262739670634276,1.1676228082466698
0.28465629699426886,1.2421537225438797
-0.08079250355143563,1.171227540075383
-0.38848470709650973,0.3056569198310542
0.3809543645297989,1.189904254425856
-0.35703664013925984,0.6510229346269747
0.46352831099980774,1.0379958983851074
-0.20307795610722557,0.23136474680355257
0.36679041553069913,1.2216349473205035
-0.09108450049527295,0.813078098126186
-0.03963238099491562,1.0541644350299384
-0.1899624136108088,0.3285368762464455
0.3730333650125164,0.7547006460944159
0.4593358493506944,1.0342732775024186
0.42226286173436356,0.16777923260079652
0.2742424599782869,1.115466266409988
0.15903973795669557,0.8432994845923925
-0.051458623949148574,1.2407373024311277
-0.1432433798066881,0.38806472132912273
0.013583889969800422,0.7573743534160343
-0.14497394727489343,1.1568753027269512
0.09290007253580557,0.8188448411600799
-0.10194345358839996,1.2186022681138513
0.1725709300003978,1.1938813120778782
0.3350322239453246,1.1529882810219327
0.41824661716584666,1.0502065049024696
0.2080155094751207,0.9811315521883844
0.13861594872789862,1.0359832097014985
0.09142626410944632,0.7656344901534463
-0.22842607521185665,0.864560774945768
0.03854380711899841,1.208392121452078
0.20999163522185404,1.0559493899616426
0.4981073894515772,1.0287702248617459
-0.25818719831215897,0.33476033819401674
-0.2656075571884602,0.9609422682442619
0.03411503771385438,0.5444849408450084
0.2560594562387467,0.5982848392931326
0.07625860579295451,0.7642632577883836
-0.3858850840008601,1.0256054214081536
0.3373152402609345,0.46178443211709064
-0.07914571641143775,1.090372751799466
-0.458951225247032,0.3839652618313556
0.06475435716404587,0.2050882462565239
0.3008378753637274,1.404092772190402
0.4473367130931145,1.1680594568749936
-0.46833577284150396,1.0214085445900947
0.33786612156965257,0.30673407473997316
0.23616927301868018,1.0651148356119293
0.028744933948547602,0.83622438788285
-0.4698039598852969,0.7561780296976862
0.1325473573663173,1.1943608689317118
-0.09416987506488339,0.31886599859542447
-0.22877433457994345,1.0312797841399595
-0.4968201699947321,0.659316646875759
-0.43100188361722724,1.085044029571912
0.20340822410469117,0.8489775445889781
0.48612287714618985,0.72030314523124
0.04657045389479009,1.194694953777782
-0.0467329403669372,0.8234648630624848
-0.4486454812633137,1.3662627911067675
0.276883570699033,0.870277414774504
0.1544677650729136,0.7904912252780394
0.23822362631594096,1.7147956681451095
0.37453835387147627,1.029514259302285
0.19875641170807612,0.9134759118608163
-0.3959293011923324,1.169242278579813
0.37721785770265015,1.0381401824276153
-0.20410590754706537,1.0770083227563692
-0.14527806718166913,0.6510239545736244
-0.477682437033611,1.0090547183066068
-0.15110025826129303,0.6088389980683363
-0.38810301410769366,0.6492189630218864
0.10365028059341397,0.7552316378332095
-0.44297255993353046,0.7542269569305128
-0.4244646061723194,1.0609167804070754
0.36125472528995073,0.6914517437146883
-0.01195942879663725,1.6805437733746693
0.11048818583749387,1.3614719861843614
-0.27715492167299616,1.055207250845184
0.383643973334853,0.5290223866314271
0.17398095590409712,1.0271132805845689
-0.2709504866120628,1.0000443621441364
-0.2669969819918925,0.7974948881388126
-0.18313942755395463,0.29636156708889727
0.2822583210818955,0.21323239434155794
-0.35766812360803224,0.9280935148249913
0.427735531915979,0.6766065727640449
0.03822757661979559,1.0790883151579174
0.12439310033297335,0.6899866666759934
0.34408903264508295,0.992481946681363
0.4056814356974724,1.0264971752713046
-0.4254241300960143,0.9876927577533805
0.4897030050699077,1.1866996802707928
0.0659863613372682,0.7382376763801716
-0.3627639584670004,0.7507154443444481
0.3329577967130978,0.7851123378801648
-0.008921013249827192,0.9573615248086512
-0.09223166242323433,1.3360610806216544
-0.4169211733733066,1.0270861593729068
0.426461878936241,1.0288462936164364
-0.3751775478256537,1.0206692981380945
0.24920231368185075,0.8171443390711515
0.476221584602623,1.1734710640842454
0.2290605006081028,0.8278624039637631
0.02234935217907419,0.7900147849995027
-0.18410634269375659,0.5772873276231257
0.2196890973713187,0.6234865135648284
0.1708294624301877,0.806775058337419
0.1755422577308351,1.3487001201047393
-0.16144305626318067,1.019610702718314
-0.4044921256532462,0.7482012050635999
-0.07470582345280685,0.9530335076305472
-0.4591700125247108,1.2197607916923765
-0.459911433605652,0.9192569559030964
-0.27444310748386047,1.0050649932977729
0.4403773073792123,1.0013496917058513
0.4697823526118686,1.0212154406320724
0.45372175667125103,0.4945279351933315
0.4720965703406733,1.1614243816688439
-0.19854997842358635,0.3877176824235755
0.46389570309560746,1.0327858181724423
-0.3216179653415834,1.0089271825618766
0.4623400957327608,0.3789841307753297
-0.18697422280218545,0.5817761094701969
0.19153288655945178,1.0037523403564208
0.23427344552582896,1.070518449696868
-0.3809063871360384,0.1832850794291927
-0.15946524926337613,0.45174677695576493
0.03994646449045125,0.830833852240443
-0.4128737729577424,0.9553410265732105
0.1286932320908657,0.7207977170376595
-0.3062691061056946,0.32161496450103494
-0.07148304485927581,1.0645430617978486
-0.38396927329244135,0.8354517082797791
-0.29489565368036275,0.9989376678545346
-0.44671963959128835,1.729239661970023
0.4129604826063996,1.0536507598213798
0.1847497602517496,1.1025544584216609
0.07147865468958581,0.8704959849683461
-0.1461410907854631,0.7166342847155253
-0.4709589872695791,1.0250998053310707
0.3124043242224218,1.4364788616921527
0.13189631792726242,1.0151517885600225
-0.4862643725926362,0.6832999197752303
0.24820394428492054,1.0228286887826206
-0.3338168987329866,1.078831412241926
0.034819837770543205,1.3330851090231322
0.1131364599157394,0.8840036418067704
-0.13266446161584566,0.6187890730640185
0.43740874692241904,1.1832159424867625
0.3247363754960857,0.6760926768799072
-0.4173322299348481,1.0868343995503307
-0.042688695566682644,0.957166242944901
-0.26470005573773603,0.22444886446870202
0.22274277366393658,0.7335733550929139
-0.06764794046587508,1.1780443784446015
0.12531708060168456,0.5279398613701749
0.19490143816087213,1.6905517944663362
-0.04756361683029553,1.0602108916094242
-0.10539268801041601,0.41622920152270937
-0.3080605282549843,1.0294214391041197
0.36922840984721217,1.0268679683821067
0.2926904934558471,0.5998142297885362
-0.2299636280964119,1.4997855203938797
-0.49571957049426907,1.0021602559400937
-0.06058606499164598,1.026782775347751
-0.4105308914577832,1.1572829432670149
0.4165028578752362,1.1256091769936702
0.15097038687585296,1.075053183157811
0.2075941516374865,1.0371269607252982
0.034056807674346046,0.9150432734752784

